AUPIMO: Redefining Visual Anomaly Detection Benchmarks with High Speed and Low Tolerance

Recent advances in visual anomaly detection research have seen AUROC and AUPRO scores on public benchmark datasets such as MVTec and VisA converge towards perfect recall, giving the impression that these benchmarks are near-solved. However, high AUROC and AUPRO scores do not always reflect qualitative performance, which limits the validity of these metrics in real-world applications. We argue that the artificial ceiling imposed by the lack of an adequate evaluation metric restrains progression of the field, and it is crucial that we revisit the evaluation metrics used to rate our algorithms. In response, we introduce Per-IMage Overlap (PIMO), a novel metric that addresses the shortcomings of AUROC and AUPRO. PIMO retains the recall-based nature of the existing metrics but introduces two distinctions: the assignment of curves (and respective area under the curve) is per-image, and its X-axis relies solely on normal images. Measuring recall per image simplifies instance score indexing and is more robust to noisy annotations. As we show, it also accelerates computation and enables the usage of statistical tests to compare models. By imposing low tolerance for false positives on normal images, PIMO provides an enhanced model validation procedure and highlights performance variations across datasets. Our experiments demonstrate that PIMO offers practical advantages and nuanced performance insights that redefine anomaly detection benchmarks -- notably challenging the perception that MVTec AD and VisA datasets have been solved by contemporary models. Available on GitHub: https://github.com/jpcbertoldo/aupimo.

==> doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: LaTeX with hyperref
InfoBegin
InfoKey: ModDate
InfoValue: D:20241022212808+02&apos;00&apos;
InfoBegin
InfoKey: CreationDate
InfoValue: D:20241022212808+02&apos;00&apos;
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.26
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.141592653-2.6-1.40.26 (TeX Live 2024) kpathsea version 6.4.0
PdfID0: 5df9b128264681b97d98c9ed3546e002
PdfID1: 5df9b128264681b97d98c9ed3546e002
NumberOfPages: 63
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 15
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 16
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 17
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 18
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 19
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 20
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 21
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 22
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 23
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 24
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 25
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 26
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 27
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 28
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 29
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 30
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 31
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 32
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 33
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 34
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 35
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 36
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 37
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 38
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 39
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 40
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 41
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 42
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 43
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 44
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 45
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 46
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 47
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 48
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 49
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 50
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 51
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 52
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 53
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 54
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 55
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 56
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 57
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 58
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 59
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 60
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 61
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 62
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684
PageMediaBegin
PageMediaNumber: 63
PageMediaRotation: 0
PageMediaRect: 0 0 408.468 617.684
PageMediaDimensions: 408.468 617.684

